ESCA: Contextualizing Embodied Agents via Scene-Graph Generation

Multi-modal large language models (MLLMs) are making rapid progress toward general-purpose embodied agents. However, existing MLLMs do not reliably capture fine-grained links between low-level visual features and high-level textual semantics, leading to weak grounding and inaccurate perception. To overcome this challenge, we propose ESCA, a framework that contextualizes embodied agents by grounding their perception in spatial-temporal scene graphs. At its core is SGCLIP, a novel, open-domain, promptable foundation model for generating scene graphs that is based on CLIP. SGCLIP is trained on 87K+ open-domain videos using a neurosymbolic pipeline that aligns automatically generated captions with scene graphs produced by the model itself, eliminating the need for human-labeled annotations. We demonstrate that SGCLIP excels in both prompt-based inference and task-specific fine-tuning, achieving state-of-the-art results on scene graph generation and action localization benchmarks. ESCA with SGCLIP improves perception for embodied agents based on both open-source and commercial MLLMs, achieving state of-the-art performance across two embodied environments. Notably, ESCA significantly reduces agent perception errors and enables open-source models to surpass proprietary baselines. We release the source code for SGCLIP model training at https://github.com/video-fm/LASER and for the embodied agent at https://github.com/video-fm/ESCA.

==> data/eb_alfred.csv <==
model,type,base,w_gd,w_esca
intern-vl-2.5-38b-mpo,overall,26.67,34.64,38.50
gemini-2.0-flash,overall,53.00,53.67,54.67
qwen2.5-vl-72b-ins,overall,39.67,44.67,41.67
gpt-4o,overall,54.00,52.33,54.50

==> data/eb_habitat.csv <==
model,type,base,w_gd,w_esca
intern-vl-2.5-38b-mpo,overall,48.00,51.67,55.00
gemini-2.0-flash,overall,30.04,28.80,33.86
qwen2.5-vl-72b-ins,overall,33.33,49.50,56.33
gpt-4o,overall,57.97,58.00,60.00

==> data/eb_mani.csv <==
model,type,base,w_yolo,w_esca
intern-vl-2.5-38b-mpo,overall,19.31,19.30,24.30
gemini-2.0-flash,overall,11.81,16.54,21.94
qwen2.5-vl-72b-ins,overall,4.72,13.34,14.59
gpt-4o,overall,23.47,28.48,34.44

==> data/eb_nav.csv <==
model,type,base,w_gd,w_esca
intern-vl-2.5-38b-mpo,overall,47.33,47.67,51.66
gemini-2.0-flash,overall,40.68,40.53,42.00
qwen2.5-vl-72b-ins,overall,44.99,48.27,49.33
gpt-4o,overall,51.33,53.30,54.67

==> data/sgclip_zs_gen.csv <==
dataset,model,ft_size,unary_r1,binary_r10
openpvsg,sgclip,1000,16.86,42.71
openpvsg,sgclip,10000,23.68,48.04
openpvsg,sgclip,87000,23.35,53.46
openpvsg,clip,0,16.33,9.88
actiongenome,sgclip,1000,12.91,44.83
actiongenome,sgclip,10000,17.68,72.54
actiongenome,sgclip,87000,17.53,73.52
actiongenome,clip,0,14.87,54.78
vidvrd,sgclip,1000,62.16,30.08
vidvrd,sgclip,10000,64.44,29.66
vidvrd,sgclip,87000,71.00,26.41
vidvrd,clip,0,62.67,24.45
